Hyperbolic Image-Text Representations

Visual and linguistic concepts naturally organize themselves in a hierarchy, where a textual concept "dog" entails all images that contain dogs. Despite being intuitive, current large-scale vision and language models such as CLIP do not explicitly capture such hierarchy. We propose MERU, a contrastive model that yields hyperbolic representations of images and text. Hyperbolic spaces have suitable geometric properties to embed tree-like data, so MERU can better capture the underlying hierarchy in image-text datasets. Our results show that MERU learns a highly interpretable and structured representation space while being competitive with CLIP's performance on standard multi-modal tasks like image classification and image-text retrieval. Our code and models are available at https://www.github.com/facebookresearch/meru

==> image-assets/metadata.json <==
[{"id": "7123957", "home_url": "https://www.pexels.com/photo/a-bengal-cat-sitting-beside-wheatgrass-on-a-white-surface-7123957", "src_url": "https://images.pexels.com/photos/7123957/pexels-photo-7123957.jpeg", "caption": "A Bengal Cat Sitting Beside Wheatgrass on a White Surface", "photographer": "Helena Jankovi\u010dov\u00e1 Kov\u00e1\u010dov\u00e1", "related_tags": ["animal", "animal photography", "bengal", "cat", "sitting", "wheatgrass", "white surface"]}, {"id": "1996337", "home_url": "https://www.pexels.com/photo/white-horse-running-on-green-field-1996337", "src_url": "https://images.pexels.com/photos/1996337/pexels-photo-1996337.jpeg", "caption": "White Horse Running on Green Field", "photographer": "Helena Lopes", "related_tags": ["animal", "daylight", "domestic", "domestic animal", "equestrian", "equine", "farm", "galloping", "grass", "grassland", "horse", "mammal", "movement", "moving", "outdoors", "running", "white horse"]}, {"id": "2260783", "home_url": "https://www.pexels.com/photo/photo-of-brooklyn-bridge-new-york-2260783", "src_url": "https://images.pexels.com/photos/2260783/pexels-photo-2260783.jpeg", "caption": "Photo Of Brooklyn Bridge, New York", "photographer": "Arthur Brognoli", "related_tags": ["1 wtc", "architectural design", "architecture", "bridge", "brooklyn", "brooklyn bridge", "buildings", "city", "cityscape", "downtown", "landmark", "manhattan", "new york", "new york city", "nyc", "one world trade center", "skyline", "skyscrapers", "united states of america", "urban"]}, {"id": "10464867", "home_url": "https://www.pexels.com/photo/avocado-toast-served-on-white-plate-10464867", "src_url": "https://images.pexels.com/photos/10464867/pexels-photo-10464867.jpeg", "caption": "Avocado Toast Served on White Plate", "photographer": "Julias  Torten und T\u00f6rtchen", "related_tags": ["avocado", "avocado toast", "balanced diet", "bread", "breakfast", "healthy breakfast", "healthy eating", "served", "white plate"]}, {"id": "7162551", "home_url": "https://www.pexels.com/photo/retro-photo-camera-on-table-7162551", "src_url": "https://images.pexels.com/photos/7162551/pexels-photo-7162551.jpeg", "caption": "Retro photo camera on table", "photographer": "Yelena Odintsova", "related_tags": ["aged", "analog", "art", "camera", "capture", "classic", "creative", "design", "female", "film", "from above", "hobby", "home", "imagination", "indoors", "inspiration", "lens", "manual", "memory", "nostalgia", "obsolete", "old fashioned", "optical", "photo", "photo camera", "photography", "retro", "simple", "small", "studio", "style", "surface", "table", "top view", "vintage", "white background"]}, {"id": "757239", "home_url": "https://www.pexels.com/photo/photography-of-rainbow-during-cloudy-sky-757239", "src_url": "https://images.pexels.com/photos/757239/pexels-photo-757239.jpeg", "caption": "Photography of Rainbow During Cloudy Sky", "photographer": "Alex", "related_tags": ["clouds", "cloudy", "country", "environment", "field", "idyllic", "landscape", "light", "nature", "outdoors", "phenomenon", "rainbow", "rural", "scenic", "sky", "storm", "tranquil", "weather"]}, {"id": "7088958", "home_url": "https://www.pexels.com/photo/sydney-opera-house-7088958", "src_url": "https://images.pexels.com/photos/7088958/pexels-photo-7088958.jpeg", "caption": "Sydney Opera House ", "photographer": "Munzir", "related_tags": ["architecture", "australia", "building exterior", "famous landmark", "opera house", "places of interest", "sydney", "tourist attraction", "travel destination"]}, {"id": "2413613", "home_url": "https://www.pexels.com/photo/taj-mahal-through-an-arch-2413613", "src_url": "https://images.pexels.com/photos/2413613/pexels-photo-2413613.jpeg", "caption": "Taj Mahal through an Arch ", "photographer": "Kritesh Kaushik", "related_tags": ["daytime", "famous landmark", "historical site", "islamic architecture", "islamic background", "taj mahal", "tourist attraction", "tourist spot", "travel destination", "unesco world heritage site"]}, {"id": "1141853", "home_url": "https://www.pexels.com/photo/golden-gate-bridge-san-francisco-california-1141853", "src_url": "https://images.pexels.com/photos/1141853/pexels-photo-1141853.jpeg", "caption": "Golden Gate Bridge, San Francisco, California", "photographer": "Tae Fuller", "related_tags": ["architecture", "bridge", "california", "fog", "golden gate", "golden gate bridge", "landmark", "san francisco"]}, {"id": "9692909", "home_url": "https://www.pexels.com/photo/white-cliffs-of-dover-in-england-9692909", "src_url": "https://images.pexels.com/photos/9692909/pexels-photo-9692909.jpeg", "caption": "White Cliffs of Dover in England ", "photographer": "Bernd  Feurich", "related_tags": ["beach", "beauty", "cliffs", "coast", "coastline", "dover", "england", "landscape", "mountains", "nature", "sea", "seashore", "white cliffs of dover"]}, {"id": "12767016", "home_url": "https://www.pexels.com/photo/the-famous-fountain-paint-pots-in-yellowstone-national-park-12767016", "src_url": "https://images.pexels.com/photos/12767016/pexels-photo-12767016.jpeg", "caption": "The Famous Fountain Paint Pots in Yellowstone National Park", "photographer": "Mark Ingraham", "related_tags": ["famous landmark", "fountain paint pots", "geyser", "national park", "nature", "nature photography", "outdoors", "people", "spring", "tourist attraction", "tourist spot", "tourists", "travel destination", "wyoming", "yellowstone", "yellowstone national park"]}, {"id": "14446783", "home_url": "https://www.pexels.com/photo/the-parthenon-temple-ruins-in-athens-greece-14446783", "src_url": "https://images.pexels.com/photos/14446783/pexels-photo-14446783.jpeg", "caption": "The Parthenon Temple Ruins in Athens Greece", "photographer": "Simon Gough", "related_tags": ["acropolis", "ancient", "archaeology", "architecture", "art", "athens", "building", "columns", "greece", "historical", "marbles", "monument", "parthenon", "stones", "temple", "tourism", "travel"]}, {"id": "14434677", "home_url": "https://www.pexels.com/photo/famous-big-ben-under-cloudy-sky-14434677", "src_url": "https://images.pexels.com/photos/14434677/pexels-photo-14434677.jpeg", "caption": "Famous Big Ben Under Cloudy Sky", "photographer": "Michael Giugliano", "related_tags": ["architecture", "big ben", "building", "clock", "clock tower", "cloudy sky", "england", "landmark", "london", "low angle shot", "palace of westminster", "uk", "united kingdom"]}, {"id": "7018621", "home_url": "https://www.pexels.com/photo/karlskirche-church-7018621", "src_url": "https://images.pexels.com/photos/7018621/pexels-photo-7018621.jpeg", "caption": "Karlskirche Church ", "photographer": "Nikolai \u00a0", "related_tags": ["church", "historical", "karlskirche", "landmark", "tourist attraction", "travel destination"]}, {"id": "3408353", "home_url": "https://www.pexels.com/photo/mt-fuji-3408353", "src_url": "https://images.pexels.com/photos/3408353/pexels-photo-3408353.jpeg", "caption": "Mt. Fuji", "photographer": "Tom\u00e1\u0161 Mal\u00edk", "related_tags": ["architecture", "bare trees", "clouds", "daylight", "fog", "fuji", "fujinomiya", "high angle shot", "house", "japan", "landscape", "mount fuji", "mountain", "outdoors", "roof", "scenery", "scenic", "shizuoka", "sky", "snow", "temple", "town", "travel", "tree", "volcano", "winter"]}, {"id": "2563733", "home_url": "https://www.pexels.com/photo/horseshoe-bend-arizona-2563733", "src_url": "https://images.pexels.com/photos/2563733/pexels-photo-2563733.jpeg", "caption": "Horseshoe Bend, Arizona", "photographer": "Ian Beckley", "related_tags": ["arizona", "canyon", "cliff", "clouds", "colorado river", "dawn", "daylight", "dry", "erosion", "geological formation", "geology", "high angle shot", "horseshoe bend", "landmark", "landscape", "outdoors", "rock", "sandstone", "scenic", "sky", "sun", "sunset", "travel", "water"]}, {"id": "1906667", "home_url": "https://www.pexels.com/photo/stars-at-night-1906667", "src_url": "https://images.pexels.com/photos/1906667/pexels-photo-1906667.jpeg", "caption": "Stars at Night", "photographer": "egil sj\u00f8holt", "related_tags": ["astrology", "astronomy", "background", "constellation", "cosmos", "dark", "evening", "exploration", "futuristic", "galaxy", "galaxy background", "milky way", "nature", "nature photography", "nebula", "night", "night background", "night sky", "night wallpaper", "outdoors", "outer space", "planet", "scenic", "science", "silhouette", "sky", "space", "space background", "space wallpaper", "star background", "starry", "starry background", "starry night", "starry sky", "starry wallpaper", "stars", "stellar", "wallpaper"]}, {"id": "4220967", "home_url": "https://www.pexels.com/photo/volcano-erupting-at-night-under-starry-sky-4220967", "src_url": "https://images.pexels.com/photos/4220967/pexels-photo-4220967.jpeg", "caption": "Volcano Erupting at Night Under Starry Sky", "photographer": "Clive Kim", "related_tags": ["active volcano", "akatenango", "ash", "astronomy", "beautiful", "calamity", "catastrophe", "catastrophic", "central america", "constellation", "destruction", "destructive", "disaster", "earth", "earth science", "epic", "eruption", "exploration", "flame", "galaxy", "glow", "guatemala", "incredible", "latin america", "lava", "long exposure", "mountain", "natural disaster", "nature", "nature background", "nature photography", "nature wallpaper", "night", "night sky", "outdoor", "outdoors", "outside", "power", "powerful", "science", "star", "stargazing", "starry night", "starry sky", "stars", "universe", "volcanic", "volcanic eruption", "volcano"]}, {"id": "1933319", "home_url": "https://www.pexels.com/photo/northern-lights-1933319", "src_url": "https://images.pexels.com/photos/1933319/pexels-photo-1933319.jpeg", "caption": "Northern Lights", "photographer": "stein egil liland", "related_tags": ["arctic", "aurora", "aurora borealis", "aurora polaris", "background", "color", "evening", "exploration", "free backgrounds", "free desktop background", "free desktop wallpaper", "green", "HD wallpaper", "lake", "landscape", "lofoten islands", "lofoten winter", "mac background", "mac wallpaper", "moon", "motion", "nature", "night", "night sky", "northern lights", "northern lights norway", "outdoors", "planet", "reflection", "scenery", "scenic", "sky", "snow", "starry", "starry night", "starry sky", "stars", "sunset", "travel", "wallpaper", "water", "winter"]}, {"id": "415999", "home_url": "https://www.pexels.com/photo/attraction-building-city-hotel-415999", "src_url": "https://images.pexels.com/photos/415999/pexels-photo-415999.jpeg", "caption": "Welcome to Fabulous Las Vegas Nevada Signage", "photographer": "Pixabay", "related_tags": ["architecture", "attraction", "building", "city", "destination", "iconic", "landmark", "las vegas", "nevada", "outdoors", "palm trees", "sign", "street", "tourism", "united states of america", "usa"]}, {"id": "15306429", "home_url": "https://www.pexels.com/photo/squirrel-up-on-the-snow-covered-tree-15306429", "src_url": "https://images.pexels.com/photos/15306429/pexels-photo-15306429.jpeg", "caption": "Squirrel Up on the Snow Covered Tree", "photographer": "Frank Schrader", "related_tags": ["animal", "animal photography", "close", "cold weather", "cute", "furry", "little", "mammal", "nature", "red squirrel", "rodent", "snow", "squirrel", "tree", "tree bark", "tree branch", "wildlife", "winter"]}, {"id": "12509256", "home_url": "https://www.pexels.com/photo/a-seagull-flying-under-blue-sky-12509256", "src_url": "https://images.pexels.com/photos/12509256/pexels-photo-12509256.jpeg", "caption": "A Seagull Flying Under Blue Sky", "photographer": "Phil Mitchell", "related_tags": ["animal", "animal photography", "bird", "feathers", "flying", "freedom", "gull", "seagull", "wild", "wildlife", "wings"]}, {"id": "11199295", "home_url": "https://www.pexels.com/photo/cute-pug-sitting-on-floor-in-white-kitchen-11199295", "src_url": "https://images.pexels.com/photos/11199295/pexels-photo-11199295.jpeg", "caption": "Cute Pug Sitting on Floor in White Kitchen", "photographer": "Xeniya Kovaleva", "related_tags": ["animal", "animal themes", "cabinet", "cabinets", "close", "cute", "domestic animals", "domestic dog", "drawers", "floor", "floors", "kitchen", "pets", "portrait", "pug", "room", "sitting", "vertical shot", "white"]}, {"id": "2118645", "home_url": "https://www.pexels.com/photo/three-zebras-2118645", "src_url": "https://images.pexels.com/photos/2118645/pexels-photo-2118645.jpeg", "caption": "Three Zebras", "photographer": "Magda Ehlers", "related_tags": ["animals", "desert", "equine", "mammal", "nature", "safari", "savanna", "wild animals", "wildlife", "zebras"]}, {"id": "1557208", "home_url": "https://www.pexels.com/photo/monarch-butterfly-perching-on-red-flower-1557208", "src_url": "https://images.pexels.com/photos/1557208/pexels-photo-1557208.jpeg", "caption": "Monarch Butterfly Perching on Red Flower", "photographer": "Tinthia Clemant", "related_tags": ["animal", "butterfly", "butterfly wallpaper", "close", "insect", "invertebrate", "monarch butterfly", "red flower", "wings", "zinnia"]}, {"id": "5801054", "home_url": "https://www.pexels.com/photo/red-hibiscus-in-bloom-5801054", "src_url": "https://images.pexels.com/photos/5801054/pexels-photo-5801054.jpeg", "caption": "Red Hibiscus in Bloom", "photographer": "Mick Haupt", "related_tags": ["background", "beautiful", "bloom", "blooming flowers", "blossom", "close", "color", "flora", "flower photography", "garden", "growth", "hibiscus", "petals", "pollen", "stamen"]}, {"id": "58902", "home_url": "https://www.pexels.com/photo/white-chicken-on-green-grass-field-58902", "src_url": "https://images.pexels.com/photos/58902/pexels-photo-58902.jpeg", "caption": "White Chicken on Green Grass Field", "photographer": "Brenda Timmermans", "related_tags": ["agriculture", "beak", "bird", "chicken", "cock", "cockerel", "farm", "feathers"]}, {"id": "12715261", "home_url": "https://www.pexels.com/photo/yellow-blue-and-white-macaw-perched-on-brown-tree-branch-12715261", "src_url": "https://images.pexels.com/photos/12715261/pexels-photo-12715261.jpeg", "caption": "Yellow Blue and White Macaw Perched on Brown Tree Branch", "photographer": "ROMAN ODINTSOV", "related_tags": ["animal", "animal photography", "avian", "beak", "bird", "close", "color", "exotic", "feather", "macaw", "outdoors", "parrot", "perched", "tropical", "vertical shot", "wild", "wildlife", "wing", "wood"]}, {"id": "4588002", "home_url": "https://www.pexels.com/photo/yellow-labrador-retriever-wearing-red-cap-4588002", "src_url": "https://images.pexels.com/photos/4588002/pexels-photo-4588002.jpeg", "caption": "Yellow Labrador Retriever Wearing Red Cap", "photographer": "Anna Shvets", "related_tags": ["adorable", "animal photography", "cap", "chain", "cute", "dog", "domestic animal", "pet", "puppy", "studio shoot"]}, {"id": "757292", "home_url": "https://www.pexels.com/photo/closeup-photo-of-red-and-white-mushroom-757292", "src_url": "https://images.pexels.com/photos/757292/pexels-photo-757292.jpeg", "caption": "Closeup Photo of Red and White Mushroom", "photographer": "Egor Kamelev", "related_tags": ["blur", "close", "edible agaric", "environment", "fall", "flora", "food", "forest", "fungus", "grass", "growth", "macro", "mollusk", "moss", "mushroom", "nature", "outdoors", "poison", "season", "toadstool", "wild", "wood"]}, {"id": "3616240", "home_url": "https://www.pexels.com/photo/photo-of-jellyfish-lot-underwater-3616240", "src_url": "https://images.pexels.com/photos/3616240/pexels-photo-3616240.jpeg", "caption": "Photo of Jellyfish Lot Underwater", "photographer": "Nidhi Shah", "related_tags": ["animal photography", "aquatic animals", "deep", "invertebrate", "jelly fish", "jellyfish", "marine life", "ocean", "sea", "sea animals", "sea life", "underwater", "water", "wildlife", "wildlife photography"]}, {"id": "7767974", "home_url": "https://www.pexels.com/photo/an-orca-whale-jumping-out-of-the-water-7767974", "src_url": "https://images.pexels.com/photos/7767974/pexels-photo-7767974.jpeg", "caption": "An Orca Whale Jumping out of the Water", "photographer": "Adam Ernster", "related_tags": ["animal", "animal photography", "aoca", "jumping", "mammal", "ocean", "sea", "splashing", "vertical shot", "water surface", "whale", "wildlife", "wildlife photography"]}, {"id": "15891938", "home_url": "https://www.pexels.com/photo/bread-and-coffee-for-breakfast-15891938", "src_url": "https://images.pexels.com/photos/15891938/pexels-photo-15891938.jpeg", "caption": "Bread and Coffee for Breakfast", "photographer": "Ayako S", "related_tags": ["bread", "breakfast", "coffee", "food", "food photography", "meal", "plate", "still life", "top view", "vertical shot"]}, {"id": "14941252", "home_url": "https://www.pexels.com/photo/grilled-cheese-on-a-plate-14941252", "src_url": "https://images.pexels.com/photos/14941252/pexels-photo-14941252.jpeg", "caption": "Grilled Cheese on a Plate", "photographer": "MikeGz", "related_tags": ["breakfast", "food", "grilled cheese", "lunch", "napkin", "plate", "sandwich", "toast", "vertical shot"]}, {"id": "12984979", "home_url": "https://www.pexels.com/photo/bowl-of-ramen-12984979", "src_url": "https://images.pexels.com/photos/12984979/pexels-photo-12984979.jpeg", "caption": "Bowl of Ramen", "photographer": "Viridiana O Rivera", "related_tags": ["asian food", "bowl", "close", "delicious", "dining", "dinner", "dish", "egg", "epicure", "food", "food photography", "hot", "japanese food", "lunch", "meal", "meat", "mouth watering", "noodles", "pork", "ramen", "soup", "tasty"]}, {"id": "5792428", "home_url": "https://www.pexels.com/photo/green-chili-peppers-and-a-knife-5792428", "src_url": "https://images.pexels.com/photos/5792428/pexels-photo-5792428.jpeg", "caption": "Green Chili Peppers and a Knife", "photographer": "Nataliya Vaitkevich", "related_tags": ["capsicum", "chili peppers", "chilies", "flatlay", "fresh", "fruit", "ingredient", "knife", "seeds", "sliced", "slices", "spicy", "vertical shot", "wood grain", "wooden surface"]}, {"id": "4768996", "home_url": "https://www.pexels.com/photo/spinach-caprese-salad-on-white-ceramic-plate-4768996", "src_url": "https://images.pexels.com/photos/4768996/pexels-photo-4768996.jpeg", "caption": " Spinach Caprese Salad on White Ceramic Plate ", "photographer": "Denys Gromov", "related_tags": ["basil", "ceramic plate", "cheese", "cherry tomatoes", "close", "delicious", "food photography", "foodporn", "mozzarella", "spinach", "spinach caprese salad", "vegetables"]}, {"id": "635409", "home_url": "https://www.pexels.com/photo/chocolate-cupcakes-635409", "src_url": "https://images.pexels.com/photos/635409/pexels-photo-635409.jpeg", "caption": "Chocolate Cupcakes", "photographer": "Ahmed Aqtai", "related_tags": ["cake", "chocolate", "cream", "cupcakes", "delicious", "dessert", "food", "indulgence", "macro", "pastry", "sweets"]}, {"id": "5410400", "home_url": "https://www.pexels.com/photo/pav-bhaji-dish-on-a-bowl-5410400", "src_url": "https://images.pexels.com/photos/5410400/pexels-photo-5410400.jpeg", "caption": "Pav Bhaji Dish on a Bowl", "photographer": "Saveurs Secretes", "related_tags": ["bread", "close", "dish", "food", "food photography", "indian food", "pav bhaji", "top view", "vertical shot"]}, {"id": "1346347", "home_url": "https://www.pexels.com/photo/clear-glass-bottle-filled-with-broccoli-shake-1346347", "src_url": "https://images.pexels.com/photos/1346347/pexels-photo-1346347.jpeg", "caption": "Clear Glass Bottle Filled With Broccoli Shake", "photographer": "Alisha Mishra", "related_tags": ["beverage", "bottle", "broccoli", "container", "delicious", "drink", "food", "green", "health", "healthy", "indoors", "juice", "nutrition", "protein shake", "smoothie", "still life", "straws", "vegetable", "vegetables"]}, {"id": "15017417", "home_url": "https://www.pexels.com/photo/vada-pav-15017417", "src_url": "https://images.pexels.com/photos/15017417/pexels-photo-15017417.jpeg", "caption": "vada pav", "photographer": "Dhally Romy", "related_tags": ["baking", "birthday food", "birthday party", "bread", "breakfast", "claasic food", "cutlery", "dairy product", "drink", "flatware", "food", "food and drink", "food art", "food cart", "food chain", "food color", "food corner", "food industry", "food lover", "food meal", "food on the table", "food photography", "food truck", "grow", "health", "homemade", "hungry", "india food", "kids food", "local food", "marrige food", "masala", "mouth", "mumbai", "mumbai food", "rustic", "spicy", "spicy food", "still life", "street food", "table", "tableware", "tea", "traditional", "traditional food", "vada pav", "wood"]}, {"id": "4762719", "home_url": "https://www.pexels.com/photo/old-fashioned-cocktail-drink-4762719", "src_url": "https://images.pexels.com/photos/4762719/pexels-photo-4762719.jpeg", "caption": "Old Fashioned Cocktail Drink", "photographer": "Denys Gromov", "related_tags": ["alcoholic drink", "bar", "beverage", "close", "cocktail", "cold", "drink", "fruit", "glass", "ice", "ice cubes", "lemon", "liquor", "refreshing", "refreshment", "rosemary", "whiskey", "whisky"]}, {"id": "894696", "home_url": "https://www.pexels.com/photo/coffee-in-white-ceramic-teacup-on-white-ceramic-suacer-894696", "src_url": "https://images.pexels.com/photos/894696/pexels-photo-894696.jpeg", "caption": "Coffee in White Ceramic Teacup on White Ceramic Suacer", "photographer": "Juan Pablo Serrano Arenas", "related_tags": ["caffeine", "coffee", "cup of coffee", "drink", "hot drink", "latte", "latte art", "latte foam", "morning coffee", "mug"]}, {"id": "15082368", "home_url": "https://www.pexels.com/photo/espresso-martini-in-close-up-photography-15082368", "src_url": "https://images.pexels.com/photos/15082368/pexels-photo-15082368.jpeg", "caption": "Espresso Martini", "photographer": "Marilena Baltzaki", "related_tags": ["alcoholic beverage", "close", "cocktail", "espresso", "martini", "martini glass", "vertical shot", "wooden table"]}, {"id": "672636", "home_url": "https://www.pexels.com/photo/photograph-of-a-burning-fire-672636", "src_url": "https://images.pexels.com/photos/672636/pexels-photo-672636.jpeg", "caption": "Photograph of a Burning Fire", "photographer": "moein moradi", "related_tags": ["blaze", "blazing", "bonfire", "burn", "burning", "burning flame", "burnt", "campfire", "close", "danger", "dark", "evening", "fire", "fire background", "fire wallpaper", "fireplace", "firewood", "flame", "flaming", "flammable", "heat", "hot", "ignite", "illuminated", "inferno", "luminescence", "night", "warm", "warmly", "wildfire"]}, {"id": "8354530", "home_url": "https://www.pexels.com/photo/white-clouds-in-blue-sky-8354530", "src_url": "https://images.pexels.com/photos/8354530/pexels-photo-8354530.jpeg", "caption": "White Clouds in Blue Sky", "photographer": "Nothing Ahead", "related_tags": ["air", "atmosphere", "blue sky", "cloudscape", "cumulus", "downy", "dreamy", "fluffy", "puffy", "sky background", "sky wallpaper", "vertical shot", "white clouds"]}, {"id": "2448749", "home_url": "https://www.pexels.com/photo/raining-in-the-city-2448749", "src_url": "https://images.pexels.com/photos/2448749/pexels-photo-2448749.jpeg", "caption": "raining in the city", "photographer": "Josh Hild", "related_tags": ["beautiful", "blur", "building", "city", "close", "colors", "dark", "day", "design", "downpour", "downtown", "environment", "focus", "glass", "h2o", "landscape", "lights", "liquid", "nature", "outdoors", "rain", "raindrops", "raining", "retro", "sky", "street", "surface", "urban", "water", "waterdrops", "weather", "wet"]}, {"id": "1173777", "home_url": "https://www.pexels.com/photo/aerial-view-of-road-in-the-middle-of-trees-1173777", "src_url": "https://images.pexels.com/photos/1173777/pexels-photo-1173777.jpeg", "caption": "Aerial View of Road in the Middle of Trees", "photographer": "Deva Darshan", "related_tags": ["aerial", "aerial photography", "aerial shot", "curve", "drone", "drone footage", "drone shot", "environment", "forest", "highway", "nature", "road", "transportation system", "trees", "vehicles", "woods"]}, {"id": "10542237", "home_url": "https://www.pexels.com/photo/mountain-bike-on-the-beach-10542237", "src_url": "https://images.pexels.com/photos/10542237/pexels-photo-10542237.jpeg", "caption": "Mountain Bike on the Beach", "photographer": "ABDUL KAYUM", "related_tags": ["beach", "bicycle", "mountain bike", "shore", "water"]}, {"id": "14184952", "home_url": "https://www.pexels.com/photo/wax-candles-burning-on-ground-14184952", "src_url": "https://images.pexels.com/photos/14184952/pexels-photo-14184952.jpeg", "caption": "White Heart Shaped Candle on Brown Dried Leaves", "photographer": "Kris M\u00f8klebust", "related_tags": ["burning", "fire", "flames", "ground", "leaves", "vertical shot", "wax candles"]}, {"id": "1907784", "home_url": "https://www.pexels.com/photo/turned-on-floor-lamp-near-sofa-on-a-library-room-1907784", "src_url": "https://images.pexels.com/photos/1907784/pexels-photo-1907784.jpeg", "caption": "Turned on Floor Lamp near Sofa on a Library Room  ", "photographer": "Ricky Esquivel", "related_tags": ["book shelves", "books", "bookshelves", "couch", "cozy", "dark academia", "furniture", "indoors", "lamp", "library", "library background"]}, {"id": "3761560", "home_url": "https://www.pexels.com/photo/stainless-steel-faucet-on-white-ceramic-sink-3761560", "src_url": "https://images.pexels.com/photos/3761560/pexels-photo-3761560.jpeg", "caption": "Stainless Steel Faucet on White Ceramic Sink", "photographer": "Castorly Stock", "related_tags": ["bathroom", "ceramic", "clean", "clean bathroom", "close", "comfort room", "design", "faucet", "indoors", "inside", "interior", "interior design", "mirror", "pump soap", "room", "sink", "soap", "soap dispenser", "stainless steel", "towel", "washcloset", "white", "white bathroom", "wood shelf"]}, {"id": "5659699", "home_url": "https://www.pexels.com/photo/jack-o-lantern-with-light-5659699", "src_url": "https://images.pexels.com/photos/5659699/pexels-photo-5659699.jpeg", "caption": "Jack O Lantern With Light", "photographer": "Jill Wellington", "related_tags": ["carved pumpkin", "dried leaves", "halloween", "halloween wallpaper", "holiday", "illuminated", "jack o lanterns", "maple leaves", "still life"]}, {"id": "4077310", "home_url": "https://www.pexels.com/photo/black-and-white-piano-keys-4077310", "src_url": "https://images.pexels.com/photos/4077310/pexels-photo-4077310.jpeg", "caption": "Black and White Piano Keys", "photographer": "Erik Mclean", "related_tags": ["classic", "classical music", "close", "dirty", "ebony", "indoors", "instrument", "ivory", "keyboard", "music", "musical instrument", "piano", "piano keys"]}, {"id": "3394779", "home_url": "https://www.pexels.com/photo/assorted-gift-boxes-on-floor-near-christmas-tree-3394779", "src_url": "https://images.pexels.com/photos/3394779/pexels-photo-3394779.jpeg", "caption": "Assorted Gift Boxes on Floor Near Christmas Tree", "photographer": "Inga Seliverstova", "related_tags": ["35mm", "35mm film", "analog photography", "bow", "boxes", "celebration", "christmas", "christmas gifts", "christmas presents", "christmas tree", "film photo", "film photography", "gift", "gift boxes", "gifts", "holiday", "packaging", "presents", "surprise"]}, {"id": "14831985", "home_url": "https://www.pexels.com/photo/garden-table-and-chair-14831985", "src_url": "https://images.pexels.com/photos/14831985/pexels-photo-14831985.jpeg", "caption": "Garden Table and Chair ", "photographer": "sora", "related_tags": ["chair", "furniture", "garden", "table", "vertical shot", "yard"]}, {"id": "2062431", "home_url": "https://www.pexels.com/photo/white-wooden-shelf-beside-bed-2062431", "src_url": "https://images.pexels.com/photos/2062431/pexels-photo-2062431.jpeg", "caption": "White Wooden Shelf Beside Bed", "photographer": "Dmitry Zvolskiy", "related_tags": ["apartment", "bed", "bedroom", "bedroom background", "bedroom wallpaper", "canvas", "chair", "comfort", "contemporary", "decoration", "family", "floor", "furniture", "home", "house", "indoors", "inside", "interior", "interior design", "lamp", "pillows", "room", "rug", "seat", "shelves", "side table", "table", "trading floor", "wood"]}, {"id": "210600", "home_url": "https://www.pexels.com/photo/antique-bills-business-cash-210600", "src_url": "https://images.pexels.com/photos/210600/pexels-photo-210600.jpeg", "caption": "Coins on Brown Wood", "photographer": "Pixabay", "related_tags": ["antique", "business", "cash", "coins", "credit", "currency", "economy", "euro", "europe", "european", "fall", "finance", "financial", "floating", "investment", "money", "motion", "revenue", "savings", "table", "wealth"]}, {"id": "13511241", "home_url": "https://www.pexels.com/photo/close-up-shot-of-a-cockatiel-13511241", "src_url": "https://images.pexels.com/photos/13511241/pexels-photo-13511241.jpeg", "caption": "Close-Up Shot of a Cockatiel", "photographer": "Alen Joe Chacko", "related_tags": ["animal", "animal photography", "avian", "bird", "close", "cockatiel", "perched", "vertical shot"]}, {"id": "29555", "home_url": "https://www.pexels.com/photo/ripe-pineapple-on-gray-rock-beside-body-of-water-29555", "src_url": "https://images.pexels.com/photos/29555/pexels-photo-29555.jpg", "caption": "Ripe Pineapple on Gray Rock Beside Body of Water", "photographer": "Pineapple Supply Co.", "related_tags": ["beach", "coastline", "fruit", "pineapple", "reef", "rock", "rocky", "sea", "seaside", "tropical", "water"]}]
